On the field theory expansion of superstring five point amplitudes

A simple recursive expansion algorithm for the integrals of tree level superstring five point amplitudes in a flat background is given which reduces the expansion to simple symbol(ic) manipulations. This approach can be used for instance to prove the expansion is maximally transcendental to all orders and to verify several conjectures made in recent literature to high order. Closed string amplitudes follow from these open string results by the KLT relations. To obtain insight into these results in particular the maximal R-symmetry violating amplitudes (MRV) in type IIB superstring theory are studied. The obtained expansion of the open string amplitudes reduces the analysis for MRV amplitudes to the classification of completely symmetric polynomials of the external legs, up to momentum conservation. Using Molien's theorem as a counting tool this problem is solved by constructing an explicit nine element basis for this class. This theorem may be of wider interest: as is illustrated at higher points it can be used to calculate dimensions of polynomials of external momenta invariant under any finite group for in principle any number of legs, up to momentum conservation.

==> PhiMap21.txt <==
{Ïa[z9z5], Ïa[z9z3], Ïa[z7z3], Ïa[z5z3], Ïa[z17z3], Ïa[z15z5], Ïa[z15z3], Ïa[z13z7], Ïa[z13z5], Ïa[z13z3], Ïa[z11z5], Ïa[z11z3], Ïa[z9z9z3], Ïa[z9z5z7], Ïa[z9z5z5], Ïa[z9z5z3], Ïa[z9z3z7], Ïa[z9z3z5], Ïa[z9z3z3], Ïa[z7z5z5], Ïa[z7z3z5], Ïa[z7z3z3], Ïa[z5z5z3], Ïa[z5z3z3], Ïa[z15z3z3], Ïa[z13z5z3], Ïa[z13z3z5], Ïa[z13z3z3], Ïa[z11z5z3], Ïa[z11z3z7], Ïa[z11z3z5], Ïa[z11z3z3], Ïa[z9z3z5z3], Ïa[z9z3z3z5], Ïa[z9z3z3z3], Ïa[z8z6z1z1], Ïa[z7z7z3z3], Ïa[z7z5z5z3], Ïa[z7z3z5z5], Ïa[z7z3z5z3], Ïa[z7z3z3z5], Ïa[z7z3z3z3], Ïa[z6z4z1z1], Ïa[z5z5z5z3], Ïa[z5z5z3z3], Ïa[z5z3z3z3], Ïa[z11z3z3z3], Ïa[z10z8z1z1], Ïa[z10z6z1z1], Ïa[z9z3z3z3z3], Ïa[z8z6z5z1z1], Ïa[z8z6z3z1z1], Ïa[z7z3z5z3z3], Ïa[z7z3z3z5z3], Ïa[z7z3z3z3z5], Ïa[z7z3z3z3z3], Ïa[z6z6z5z1z1], Ïa[z6z6z3z1z1], Ïa[z6z4z3z1z1], Ïa[z5z5z5z3z3], Ïa[z5z5z3z5z3], Ïa[z5z5z3z3z3], Ïa[z5z3z5z3z3], Ïa[z5z3z3z3z3], Ïa[z10z6z3z1z1], Ïa[z10z4z5z1z1], Ïa[z8z4z3z3z1z1], Ïa[z6z4z3z5z1z1], Ïa[z6z4z3z3z1z1], Ïa[z5z3z3z3z3z3], Ïa[z6z4z3z3z3z1z1]}
{-165*f11f3 - 15*f7f7 - 69*f9f5, -6*f5f7 - 15*f7f5 - 27*f9f3, -6*f5f5 - 14*f7f3, -5*f5f3, -45*f11f9 - 66*f13f7 - 91*f15f5 - 119*f17f3 - 6*f5f15 - 15*f7f13 - 28*f9f11, -210*f11f9 - 495*f13f7 - 1000*f15f5 - 1700*f17f3 - 15*f7f13 - 70*f9f11, -45*f11f7 - 66*f13f5 - 90*f15f3 - 6*f5f13 - 15*f7f11 - 28*f9f9, -210*f11f9 - 923*f13f7 - 2912*f15f5 - 6188*f17f3 - 28*f9f11, -210*f11f7 - 494*f13f5 - 910*f15f3 - 15*f7f11 - 70*f9f9, -45*f11f5 - 65*f13f3 - 6*f5f11 - 15*f7f9 - 28*f9f7, -209*f11f5 - 429*f13f3 - 15*f7f9 - 70*f9f7, -44*f11f3 - 6*f5f9 - 15*f7f7 - 28*f9f5, (-75411*f19*f2)/2 - (17118*f17*f2^2)/5 - (1872*f15*f2^3)/5 - (756*f13*f2^4)/25 - (1301027328*f2^8*f5)/116991875 + 990*f5f11f5 + 2574*f5f13f3 + 162*f5f9f7 + 2475*f7f11f3 + 225*f7f7f7 + 1035*f7f9f5 + 162*f9f5f7 + 405*f9f7f5 + 729*f9f9f3, -165*f11f3f7 - 990*f11f5f5 - 2475*f11f7f3 - 24225*f19*f2 - 1734*f17*f2^2 - 40*f15*f2^3 + (5004*f13*f2^4)/175 + (96*f11*f2^5)/7 + (1152*f2^7*f7)/5005 - 2475*f7f11f3 - 240*f7f7f7 - 1035*f7f9f5 - (80111392*f2^6*f9)/2627625 - 321*f9f5f7 - 1665*f9f7f5 - 4032*f9f9f3, -165*f11f3f5 - 990*f11f5f3 - 10965*f17*f2 - 798*f15*f2^2 - (176*f13*f2^3)/7 + (768*f11*f2^4)/35 + (776224*f2^6*f7)/105105 + 210*f7f7f5 + 630*f7f9f3 + (1104*f2^5*f9)/385 - 69*f9f5f5, -165*f11f3f3 - 3165*f15*f2 - (1221*f13*f2^2)/5 - (96*f11*f2^3)/7 + 36*f5f5f7 + 90*f5f7f5 + 162*f5f9f3 + 90*f7f5f5 + 210*f7f7f3 - (24*f2^4*f9)/7 + 345*f9f5f3, -5967*f17*f2 - (1638*f15*f2^2)/5 + (884*f13*f2^3)/35 + (372*f11*f2^4)/35 + (2304*f2^7*f5)/25025 - 990*f5f11f3 - 96*f5f7f7 - 414*f5f9f5 - (3483104*f2^6*f7)/525525 - 105*f7f5f7 - 450*f7f7f5 - 1035*f7f9f3 + (864*f2^5*f9)/385 - 27*f9f3f7 - 162*f9f5f5 - 405*f9f7f3, -2535*f15*f2 - 156*f13*f2^2 + (36*f11*f2^3)/7 + (1552448*f2^6*f5)/525525 - 36*f5f5f7 - 6*f5f7f5 + 90*f5f9f3 + (48*f2^5*f7)/77 - 15*f7f5f5 + (1056*f2^4*f9)/175 - 27*f9f3f5 - 162*f9f5f3, (-1209*f13*f2)/2 - (252*f11*f2^2)/5 + 36*f5f5f5 + 84*f5f7f3 - (72*f2^4*f7)/175 + 75*f7f5f3 - (116*f2^3*f9)/35 - 27*f9f3f3, -1820*f15*f2 - (637*f13*f2^2)/5 - (8*f11*f2^3)/7 + (32*f2^5*f7)/55 - 14*f7f5f5 + (144*f2^4*f9)/25 - 42*f9f3f5 - 252*f9f5f3, (-1001*f13*f2)/2 - 22*f11*f2^2 + (96*f2^5*f5)/385 - 42*f5f5f5 - 84*f5f7f3 + (48*f2^4*f7)/25 - 14*f7f3f5 - 84*f7f5f3 + (136*f2^3*f9)/35, (-407*f11*f2)/2 + 30*f5f5f3 + (32*f2^3*f7)/35 - 14*f7f3f3 - (56*f2^2*f9)/5, (-275*f11*f2)/2 + 25*f5f5f3 - 10*f2^2*f9, (4*f2^3*f5)/7 - 5*f5f3f3 - (6*f2^2*f7)/5 - 45*f2*f9, 270*f11f5f5 + 630*f11f7f3 + 330*f13f5f3 - 90*f15f3f3 - (11457*f19*f2)/2 - (4368*f17*f2^2)/5 - (7648*f15*f2^3)/35 - (9504*f13*f2^4)/175 - (576*f11*f2^5)/55 + 270*f5f11f5 + 390*f5f13f3 + 36*f5f5f11 + 90*f5f7f9 + 168*f5f9f7 - (2304*f2^7*f7)/25025 + 660*f7f11f3 + 90*f7f5f9 + 225*f7f7f7 + 420*f7f9f5 - (176896*f2^6*f9)/125125 + 168*f9f5f7 + 420*f9f7f5 + 756*f9f9f3, 1260*f11f5f5 + 2940*f11f7f3 + 2470*f13f5f3 - 910*f15f3f3 - (50217*f19*f2)/2 - 2628*f17*f2^2 - (13728*f15*f2^3)/35 - (14652*f13*f2^4)/175 - (912*f11*f2^5)/77 + 270*f5f11f5 + 390*f5f13f3 + 36*f5f5f11 + 90*f5f7f9 + 168*f5f9f7 + 660*f7f11f3 + 90*f7f5f9 + 225*f7f7f7 + 420*f7f9f5 - (44224*f2^6*f9)/35035 + 420*f9f5f7 + 1050*f9f7f5 + 1890*f9f9f3, -45*f11f5f5 - 65*f13f3f5 - 390*f13f5f3 - 23256*f19*f2 - (11424*f17*f2^2)/5 - (10088*f15*f2^3)/35 - (2796*f13*f2^4)/175 + (288*f11*f2^5)/77 + 984*f5f11f5 + 2184*f5f13f3 - 36*f5f5f11 + 252*f5f9f7 + 2475*f7f11f3 + 225*f7f7f7 + 1035*f7f9f5 + (115437632*f2^6*f9)/7882875 + 392*f9f7f5 + 1176*f9f9f3, 225*f11f5f3 - 65*f13f3f3 - 3026*f17*f2 - (2002*f15*f2^2)/5 - (2908*f13*f2^3)/35 - (432*f11*f2^4)/25 + 264*f5f11f3 + 36*f5f5f9 + 90*f5f7f7 + 168*f5f9f5 - (132672*f2^6*f7)/875875 + 90*f7f5f7 + 225*f7f7f5 + 405*f7f9f3 - (128*f2^5*f9)/55 + 168*f9f5f5 + 392*f9f7f3, 1045*f11f5f3 - 429*f13f3f3 - 9656*f17*f2 - (4342*f15*f2^2)/5 - (3168*f13*f2^3)/35 - (684*f11*f2^4)/35 + 264*f5f11f3 + 36*f5f5f9 + 90*f5f7f7 + 168*f5f9f5 + 90*f7f5f7 + 225*f7f7f5 + 405*f7f9f3 - (160*f2^5*f9)/77 + 420*f9f5f5 + 980*f9f7f3, -44*f11f3f7 - 264*f11f5f5 - 660*f11f7f3 - 32623*f19*f2 - 2176*f17*f2^2 + (8*f15*f2^3)/5 + (7656*f13*f2^4)/175 + (3888*f11*f2^5)/385 - (1301027328*f2^8*f5)/116991875 - 264*f5f11f5 - 90*f5f7f9 - 258*f5f9f7 + (1152*f2^7*f7)/5005 - 660*f7f11f3 - 90*f7f5f9 - 240*f7f7f7 - 420*f7f9f5 - (13932416*f2^6*f9)/1126125 - 28*f9f5f7 - 420*f9f7f5 - 1176*f9f9f3, -44*f11f3f5 - 264*f11f5f3 - 8534*f17*f2 - (3418*f15*f2^2)/5 - (1452*f13*f2^3)/35 + (228*f11*f2^4)/25 + 726*f5f11f3 - 36*f5f5f9 + 246*f5f9f5 + (776224*f2^6*f7)/105105 + 210*f7f7f5 + 630*f7f9f3 + (992*f2^5*f9)/385 - 28*f9f5f5, -44*f11f3f3 - 1449*f15*f2 - (792*f13*f2^2)/5 - (832*f11*f2^3)/35 + 36*f5f5f7 + 90*f5f7f5 + 162*f5f9f3 - (96*f2^5*f7)/385 + 90*f7f5f5 + 210*f7f7f3 - (96*f2^4*f9)/25 + 140*f9f5f3, (3735*f11f9)/4 - (13161*f13f7)/2 - (45357*f15f5)/4 - (2341*f17f3)/2 - (945*f11f7*f2)/2 + 3900*f13f5*f2 + 5070*f15f3*f2 - 54*f11f5*f2^2 + 342*f2^2*f5f11 + 4914*f2*f5f13 + (152273*f5f15)/30 - 216*f5f5f5f5 - 504*f5f5f7f3 - 420*f5f7f5f3 + (192*f2^3*f5f9)/35 + 252*f5f9f3f3 + (4125*f2*f7f11)/2 - 375*f7f5f5f3 + 150*f2^2*f7f9 - (5285*f9f11)/2 + 135*f9f3f5f3 - (816*f2^3*f9f5)/35 - 102*f2^2*f9f7 - 612*f2*f9f9, (-16047*f11f9)/2 - 6210*f13f7 - (3237*f15f5)/8 + (8857*f17f3)/4 + 4410*f11f7*f2 + 2418*f13f5*f2 + (1008*f11f5*f2^2)/5 + (2418*f13f3*f2^2)/5 - (852*f2^2*f5f11)/5 - 624*f2*f5f13 - (576*f2^5*f5f5)/385 + 468*f5f5f5f5 + 1008*f5f5f7f3 - (2448*f2^4*f5f7)/175 + 84*f5f7f3f5 + 954*f5f7f5f3 - (216*f2^3*f5f9)/5 - 162*f5f9f3f3 + 1485*f2*f7f11 - (21051*f7f13)/2 - (216*f2^4*f7f5)/25 + 75*f7f5f3f5 + 900*f7f5f5f3 + 24*f2^3*f7f7 + 162*f2^2*f7f9 - (7409*f9f11)/2 + (2808*f2^4*f9f3)/175 - 27*f9f3f3f5 - 162*f9f3f5f3 + (2088*f2^3*f9f5)/35 - 162*f9f5f3f3 + (1554*f2^2*f9f7)/5 + 2718*f2*f9f9, -2157*f11f7 - (11541*f13f5)/4 - 1001*f15f3 + 1260*f11f5*f2 + 1209*f13f3*f2 + 1221*f2*f5f11 - 180*f5f5f5f3 - (192*f2^3*f5f7)/35 + 84*f5f7f3f3 + (336*f2^2*f5f9)/5 - 246*f7f11 - (156*f2^3*f7f5)/35 + 75*f7f5f3f3 + 36*f2^2*f7f7 + 783*f2*f7f9 + (108*f2^3*f9f3)/35 - 27*f9f3f3f3 + (336*f2^2*f9f5)/5 + 588*f2*f9f7 - 1171*f9f9, (11536*f11f5)/15 + (28513*f13f3)/25 - (727*f11f3*f2)/2 + (329*f2*f3f11)/2 - (8497*f3f13)/42 - (816*f2^5*f3f3)/2695 + 2*f3f3f3f7 + 4*f3f3f5f5 + 6*f3f3f7f3 - (48*f2^4*f3f5)/35 + 4*f3f5f3f5 + 4*f3f5f5f3 - (144*f2^3*f3f7)/35 + 20*f3f7f3f3 + f2^2*f3f9 - (18211*f5f11)/240 - (132*f2^4*f5f3)/175 + 2*f5f3f3f5 + 2*f5f3f5f3 + (4*f2^3*f5f5)/5 + 4*f5f5f3f3 + 7*f2^2*f5f7 + (107*f2*f5f9)/2 - (116*f2^3*f7f3)/35 + 6*f7f3f3f3 - 7*f2^2*f7f5 - 22*f2*f7f7 + 72*f7f9 - 41*f2^2*f9f3 - (277*f2*f9f5)/2 + (26921*f9f7)/72, (267*f11f9)/2 - 8448*f13f7 - 10570*f15f5 - (3328543*f17f3)/1650 + 413*f11f7*f2 + 5390*f13f5*f2 + 4900*f15f3*f2 - (578*f11f5*f2^2)/5 - (3256*f11f3*f2^3)/35 + 342*f2^2*f5f11 + 4914*f2*f5f13 + (152273*f5f15)/30 - 216*f5f5f5f5 - 504*f5f5f7f3 - 420*f5f7f5f3 + (192*f2^3*f5f9)/35 + 252*f5f9f3f3 + 1463*f2*f7f11 + (5151*f7f13)/2 - 420*f7f5f5f3 - (88*f2^3*f7f7)/5 + 196*f7f7f3f3 + 56*f2^2*f7f9 + 4634*f9f11 - (128*f2^3*f9f5)/5 - (1176*f2^2*f9f7)/5 - 2352*f2*f9f9, (9345*f11f9)/4 - 4914*f13f7 - (61477*f15f5)/8 - 40*f17f3 - (1715*f11f7*f2)/2 + 3185*f13f5*f2 + 3640*f15f3*f2 - 208*f11f5*f2^2 - (440*f11f3*f2^3)/7 + 342*f2^2*f5f11 + 4914*f2*f5f13 + (152273*f5f15)/30 - 216*f5f5f5f5 - 504*f5f5f7f3 - 420*f5f7f5f3 + (192*f2^3*f5f9)/35 + 252*f5f9f3f3 + 1925*f2*f7f11 - 350*f7f5f5f3 + 140*f2^2*f7f9 - (4283*f9f11)/2 + 210*f9f3f5f3 - (160*f2^3*f9f5)/7 - 210*f2^2*f9f7 - 2100*f2*f9f9, (-23925*f11f9)/4 - (11011*f13f7)/2 - (5317*f15f5)/8 + (561*f17f3)/2 + (5775*f11f7*f2)/2 + 2002*f13f5*f2 + 308*f11f5*f2^2 + (2002*f13f3*f2^2)/5 + (440*f11f3*f2^3)/7 - 132*f2^2*f5f11 - 3003*f2*f5f13 - 2*f5f15 + (96*f2^5*f5f5)/55 - 258*f5f5f5f5 - 504*f5f5f7f3 + (288*f2^4*f5f7)/25 - 84*f5f7f3f5 - 504*f5f7f5f3 + (816*f2^3*f5f9)/35 - 1925*f2*f7f11 + 7007*f7f13 + (32*f2^5*f7f3)/55 - 14*f7f3f5f5 + (288*f2^4*f7f5)/25 - 84*f7f5f3f5 - 504*f7f5f5f3 - 140*f2^2*f7f9 - 219*f9f11 + (160*f2^3*f9f5)/7 + (336*f2^2*f9f7)/5 - 42*f2*f9f9, -935*f11f7 - (8811*f13f5)/4 + (273*f15f3)/4 + 550*f11f5*f2 + 1001*f13f3*f2 + 825*f2*f5f11 - 150*f5f5f5f3 + 60*f2^2*f5f9 - 2093*f7f11 + 70*f7f3f5f3 - (204*f2^2*f9f5)/5 - 357*f2*f9f7 + (1411*f9f9)/2, (-4367*f11f7)/2 - 165*f13f5 + (4771*f15f3)/8 + 814*f11f5*f2 + (814*f11f3*f2^2)/5 - 1221*f2*f5f11 - 3009*f5f13 - (144*f2^4*f5f5)/35 + 30*f5f5f3f5 + 540*f5f5f5f3 + (192*f2^3*f5f7)/35 - 84*f5f7f3f3 - (336*f2^2*f5f9)/5 + 891*f7f11 + (48*f2^4*f7f3)/25 - 14*f7f3f3f5 - 84*f7f3f5f3 + (432*f2^3*f7f5)/35 - 84*f7f5f3f3 + (168*f2^2*f7f7)/5 + (144*f2^3*f9f3)/7 + (584*f2^2*f9f5)/5 + 1295*f2*f9f7 - (5165*f9f9)/2, (-3723*f11f5)/4 - 165*f13f3 + 407*f11f3*f2 - (24*f2^3*f5f5)/7 + 30*f5f5f3f3 + (36*f2^2*f5f7)/5 + 270*f2*f5f9 + (8*f2^3*f7f3)/5 - 14*f7f3f3f3 + (36*f2^2*f7f5)/5 + 63*f2*f7f7 - (775*f7f9)/6 + 280*f2*f9f5 - 476*f9f7, (-36*f2^3*f3f3)/35 + 2*f3f3f3f3 - (f2^2*f3f5)/5 + 10*f2*f3f7 - (799*f3f9)/72 - (16*f2^2*f5f3)/5 - 11*f2*f5f5 + 29*f5f7 - 32*f2*f7f3 + (1133*f7f5)/16 + (1799*f9f3)/18, (3025*f11f7)/2 + (1001*f13f5)/2 + (12137*f15f3)/24 - (1375*f11f5*f2)/2 - 110*f11f3*f2^2 + (1375*f2*f5f11)/2 - 125*f5f5f5f3 + 50*f2^2*f5f9 - 50*f2^2*f9f5 - 875*f2*f9f7 + (3175*f9f9)/2, (-1881*f11f5)/4 + (99*f13f3)/2 + 275*f11f3*f2 - (20*f2^3*f5f5)/7 + 25*f5f5f3f3 + 6*f2^2*f5f7 + 225*f2*f5f9 - 6*f2^2*f7f5 - 105*f2*f7f7 + (381*f7f9)/2 - 36*f2^2*f9f3 + 25*f2*f9f5 + 70*f9f7, -15*f11f3 + (4*f2^3*f5f3)/7 - 5*f5f3f3f3 - (5*f5f9)/3 + 30*f2*f7f5 - 51*f7f7 + 90*f2*f9f3 - (405*f9f5)/2, -44*f11f3f3f3 - (15776*f11f9)/3 - 6897*f13f7 - (15043*f15f5)/2 - 4290*f17f3 + 2646*f11f7*f2 + 3960*f13f5*f2 + 2898*f15f3*f2 + (1512*f11f5*f2^2)/5 + (176*f11f3*f2^3)/35 + (1512*f2^2*f5f11)/5 + 3627*f2*f5f13 - 216*f5f5f5f5 - 504*f5f5f7f3 + (432*f2^4*f5f7)/175 - 450*f5f7f5f3 + (696*f2^3*f5f9)/35 + 162*f5f9f3f3 + (6435*f2*f7f11)/2 - (855*f7f13)/2 + (432*f2^4*f7f5)/175 - 450*f7f5f5f3 - (24*f2^3*f7f7)/7 + 210*f7f7f3f3 + (1008*f2^2*f7f9)/5 - 2296*f9f11 + (112*f2^3*f9f5)/5 + 140*f9f5f3f3 + (1008*f2^2*f9f7)/5 + 2268*f2*f9f9, 110*f11f3f3f3 + (111343*f11f9)/80 + (207761*f13f7)/42 + (169946053*f15f5)/25200 + (26369831*f17f3)/5775 - 413*f11f7*f2 - 1788*f13f5*f2 - 4648*f15f3*f2 - (661*f11f5*f2^2)/5 - (2718*f13f3*f2^2)/5 - (2204*f11f3*f2^3)/35 - (1544*f2^3*f3f11)/35 + 242*f3f11f3f3 + 57*f2^2*f3f13 + 2502*f2*f3f15 - (504638*f3f17)/165 + (1856*f2^7*f3f3)/5775 + 110*f3f3f11f3 + 4*f3f3f5f9 + 20*f3f3f7f7 + 56*f3f3f9f5 - (187952*f2^6*f3f5)/716625 + 2*f3f5f3f9 + 4*f3f5f5f7 + 6*f3f5f7f5 + 8*f3f5f9f3 - (16*f2^5*f3f7)/11 + 6*f3f7f3f7 + 6*f3f7f5f5 + 6*f3f7f7f3 - (2028*f2^4*f3f9)/175 + 56*f3f9f3f5 + 56*f3f9f5f3 + (494*f2^2*f5f11)/5 + 1072*f2*f5f13 + (278699*f5f15)/240 - (187952*f2^6*f5f3)/716625 + 2*f5f3f3f9 + 4*f5f3f5f7 + 6*f5f3f7f5 + 8*f5f3f9f3 - (384*f2^5*f5f5)/385 + 4*f5f5f3f7 + 4*f5f5f5f5 + 4*f5f5f7f3 - (312*f2^4*f5f7)/175 + 20*f5f7f3f5 + 20*f5f7f5f3 + (276*f2^3*f5f9)/35 + 56*f5f9f3f3 + 137*f2*f7f11 - (610471*f7f13)/2100 - (208*f2^5*f7f3)/385 + 2*f7f3f3f7 + 2*f7f3f5f5 + 2*f7f3f7f3 + (36*f2^4*f7f5)/35 + 4*f7f5f3f5 + 4*f7f5f5f3 + (236*f2^3*f7f7)/35 + 6*f7f7f3f3 + (127*f2^2*f7f9)/5 + 145*f9f11 - (552*f2^4*f9f3)/175 + 8*f9f3f3f5 + 8*f9f3f5f3 - (216*f2^3*f9f5)/35 + 8*f9f5f3f3 - (62*f2^2*f9f7)/5 - 37*f2*f9f9, (58397*f11f7)/30 + (157151*f13f5)/50 + (16780453*f15f3)/25200 - (1431*f11f5*f2)/2 - (2861*f13f3*f2)/2 - (1068*f11f3*f2^2)/5 + (54*f2^2*f3f11)/5 + 357*f2*f3f13 + (638939*f3f15)/240 - (187952*f2^6*f3f3)/716625 + 2*f3f3f3f9 + 4*f3f3f5f7 + 6*f3f3f7f5 + 8*f3f3f9f3 - (384*f2^5*f3f5)/385 + 4*f3f5f3f7 + 4*f3f5f5f5 + 4*f3f5f7f3 - (96*f2^4*f3f7)/25 + 20*f3f7f3f5 + 20*f3f7f5f3 - (284*f2^3*f3f9)/35 + 56*f3f9f3f3 + 82*f2*f5f11 - (311221*f5f13)/2100 - (208*f2^5*f5f3)/385 + 2*f5f3f3f7 + 2*f5f3f5f5 + 2*f5f3f7f3 + (36*f2^4*f5f5)/175 + 4*f5f5f3f5 + 4*f5f5f5f3 + (116*f2^3*f5f7)/35 + 6*f5f7f3f3 + (71*f2^2*f5f9)/5 + 110*f7f11 - (12*f2^4*f7f3)/5 + 6*f7f3f3f5 + 6*f7f3f5f3 - (164*f2^3*f7f5)/35 + 6*f7f5f3f3 - (47*f2^2*f7f7)/5 - 28*f2*f7f9 - (1124*f2^3*f9f3)/35 + 56*f9f3f3f3 - (337*f2^2*f9f5)/5 - (421*f2*f9f7)/2 + (50333*f9f9)/72, 5760*f11f5f5 - 1554*f11f7f3 + (10881*f13f3f5)/2 - (7581*f13f5f3)/4 - 1001*f15f3f3 - 2520*f11f5f3*f2 - 2418*f13f3f3*f2 - (7364620450173*f19*f2)/2530240 - (2184*f17*f2^2)/5 + (468*f15*f2^3)/5 - (959457*f13*f2^4)/1750 - (79632*f11*f2^5)/275 - 2442*f2*f5f11f3 + (11169*f5f11f5)/2 + 990*f5f13f3 + (144*f2^3*f5f5f5)/7 - 180*f5f5f5f3f3 - (216*f2^2*f5f5f7)/5 - 1620*f2*f5f5f9 - (48*f2^3*f5f7f3)/5 + 84*f5f7f3f3f3 - (216*f2^2*f5f7f5)/5 - 378*f2*f5f7f7 + 775*f5f7f9 - 1680*f2*f5f9f5 + 2856*f5f9f7 - (34832528*f2^7*f7)/875875 + 357*f7f11f3 - (60*f2^3*f7f5f3)/7 + 75*f7f5f3f3f3 - (216*f2^2*f7f5f5)/5 - 378*f2*f7f5f7 + 772*f7f5f9 - 900*f2*f7f7f5 + 1539*f7f7f7 - 1566*f2*f7f9f3 + (7215*f7f9f5)/2 - (89840424*f2^6*f9)/875875 + (108*f2^3*f9f3f3)/35 - 27*f9f3f3f3f3 - 9*f9f3f9 - 1680*f2*f9f5f5 + 2856*f9f5f7 - 1176*f2*f9f7f3 + 2730*f9f7f5 - 387*f9f9f3, (4699*f11f3f7)/4 + (3977*f11f5f5)/2 - (4433*f11f7f3)/4 - (108537*f13f3f5)/50 - (108537*f13f5f3)/50 - (430929*f15f3f3)/16 - (1517*f11f3f5*f2)/2 - (2441*f11f5f3*f2)/2 + (1353*f13f3f3*f2)/2 + (754280966557*f19*f2)/1581400 - (131*f11f3f3*f2^2)/5 + (113683413*f17*f2^2)/4400 + (788387987*f15*f2^3)/63000 + (2853273*f13*f2^4)/8750 - (7941237*f11*f2^5)/67375 + (177116716691248*f2^9*f3)/713640142215 + (78*f2^2*f3f11f3)/5 - 555*f2*f3f11f5 + (43117*f3f11f7)/80 + (1353*f2*f3f13f3)/2 - (4535*f3f13f5)/2 - (2306421*f3f15f3)/400 + (529*f2^2*f3f3f11)/5 + (1717*f2*f3f3f13)/2 + (46295147*f3f3f15)/25200 - (2776768*f2^6*f3f3f3)/7882875 - 4*f3f3f3f5f7 - 20*f3f3f3f7f5 - 48*f3f3f3f9f3 + (816*f2^5*f3f3f5)/2695 - 2*f3f3f5f3f7 - 4*f3f3f5f5f5 - 6*f3f3f5f7f3 + (348*f2^4*f3f3f7)/175 - 6*f3f3f7f3f5 - 6*f3f3f7f5f3 + (628*f2^3*f3f3f9)/35 - 48*f3f3f9f3f3 + 828*f2*f3f5f11 - (32517*f3f5f13)/14 + (4896*f2^5*f3f5f3)/2695 - 12*f3f5f3f3f7 - 24*f3f5f3f5f5 - 36*f3f5f3f7f3 + (288*f2^4*f3f5f5)/35 - 24*f3f5f5f3f5 - 24*f3f5f5f5f3 + (1524*f2^3*f3f5f7)/35 - 120*f3f5f7f3f3 + (828*f2^2*f3f5f9)/5 - (133283*f3f7f11)/80 + (2952*f2^4*f3f7f3)/175 - 48*f3f7f3f3f5 - 48*f3f7f3f5f3 + (1524*f2^3*f3f7f5)/35 - 120*f3f7f5f3f3 + (429*f2^2*f3f7f7)/5 + (51*f2*f3f7f9)/2 + (628*f2^3*f3f9f3)/35 - 48*f3f9f3f3f3 + (157*f2^2*f3f9f5)/5 - (1643*f2*f3f9f7)/2 + 1188*f3f9f9 + (117606443008*f2^8*f5)/2903525625 - (857*f2*f5f11f3)/2 + (8414*f5f11f5)/15 - (28213*f5f13f3)/25 + (2311*f2*f5f3f11)/2 - (99527*f5f3f13)/42 + (816*f2^5*f5f3f3)/2695 - 2*f5f3f3f3f7 - 4*f5f3f3f5f5 - 6*f5f3f3f7f3 + (48*f2^4*f5f3f5)/35 - 4*f5f3f5f3f5 - 4*f5f3f5f5f3 + (624*f2^3*f5f3f7)/35 - 20*f5f3f7f3f3 + (619*f2^2*f5f3f9)/5 - (139229*f5f5f11)/240 + (132*f2^4*f5f5f3)/175 - 2*f5f5f3f3f5 - 2*f5f5f3f5f3 + (356*f2^3*f5f5f5)/35 - 4*f5f5f5f3f3 + 41*f2^2*f5f5f7 + (469*f2*f5f5f9)/2 - (76*f2^3*f5f7f3)/35 - 6*f5f7f3f3f3 - (61*f2^2*f5f7f5)/5 - 62*f2*f5f7f7 + 150*f5f7f9 - (179*f2^2*f5f9f3)/5 - (683*f2*f5f9f5)/2 + (46231*f5f9f7)/72 - (13717337584*f2^7*f7)/16891875 - (7703*f7f11f3)/20 + (50397*f7f3f11)/80 + (2952*f2^4*f7f3f3)/175 - 48*f7f3f3f3f5 - 48*f7f3f3f5f3 + (36*f2^3*f7f3f5)/7 - 120*f7f3f5f3f3 - (411*f2^2*f7f3f7)/5 - (1965*f2*f7f3f9)/2 + (1492*f2^3*f7f5f3)/35 - 90*f7f5f3f3f3 + 83*f2^2*f7f5f5 + 239*f2*f7f5f7 - 830*f7f5f9 + (1836*f2^2*f7f7f3)/5 + 1296*f2*f7f7f5 - (53489*f7f7f7)/16 + (4377*f2*f7f9f3)/2 - (51199*f7f9f5)/12 + (17608545652*f2^6*f9)/118243125 + (5332*f2^3*f9f3f3)/35 - 300*f9f3f3f3f3 + 317*f2^2*f9f3f5 + (163*f2*f9f3f7)/2 - 1752*f9f3f9 + (1512*f2^2*f9f5f3)/5 + 846*f2*f9f5f5 - (34639*f9f5f7)/12 + (3369*f2*f9f7f3)/2 - (95881*f9f7f5)/24 - 5682*f9f9f3, (-3483*f11f3f5)/80 - (82683*f11f5f3)/80 - (4183*f13f3f3)/2 - 225*f11f3f3*f2 + (87417007*f17*f2)/6600 + (265012157*f15*f2^2)/36000 + (6887*f13*f2^3)/28 + (760141*f11*f2^4)/7000 + (58803221504*f2^8*f3)/2903525625 - (65*f2*f3f11f3)/2 - (1561*f3f11f5)/15 - (28363*f3f13f3)/25 + (991*f2*f3f3f11)/2 - (45515*f3f3f13)/42 + (816*f2^5*f3f3f3)/2695 - 2*f3f3f3f3f7 - 4*f3f3f3f5f5 - 6*f3f3f3f7f3 + (48*f2^4*f3f3f5)/35 - 4*f3f3f5f3f5 - 4*f3f3f5f5f3 + (384*f2^3*f3f3f7)/35 - 20*f3f3f7f3f3 + (307*f2^2*f3f3f9)/5 - (60509*f3f5f11)/240 + (132*f2^4*f3f5f3)/175 - 2*f3f5f3f3f5 - 2*f3f5f3f5f3 + (164*f2^3*f3f5f5)/35 - 4*f3f5f5f3f3 + 17*f2^2*f3f5f7 + (181*f2*f3f5f9)/2 + (4*f2^3*f3f7f3)/7 - 6*f3f7f3f3f3 - (13*f2^2*f3f7f5)/5 - 20*f2*f3f7f7 + 39*f3f7f9 + (13*f2^2*f3f9f3)/5 - (203*f2*f3f9f5)/2 + (9655*f3f9f7)/72 - (1236048544*f2^7*f5)/10749375 + (24217*f5f11f3)/20 + (13291*f5f3f11)/40 + (792*f2^4*f5f3f3)/175 - 12*f5f3f3f3f5 - 12*f5f3f3f5f3 - (96*f2^3*f5f3f5)/35 - 24*f5f3f5f3f3 - 33*f2^2*f5f3f7 - 267*f2*f5f3f9 + (444*f2^3*f5f5f3)/35 - 24*f5f5f3f3f3 + 27*f2^2*f5f5f5 + (171*f2*f5f5f7)/2 - 278*f5f5f9 + (381*f2^2*f5f7f3)/5 + (561*f2*f5f7f5)/2 - (5619*f5f7f7)/8 + 318*f2*f5f9f3 - (5441*f5f9f5)/12 + (136766246*f2^6*f7)/3583125 + (776*f2^3*f7f3f3)/35 - 48*f7f3f3f3f3 + (218*f2^2*f7f3f5)/5 + 127*f2*f7f3f7 - 437*f7f3f9 + (381*f2^2*f7f5f3)/5 + (561*f2*f7f5f5)/2 - 776*f7f5f7 + 288*f2*f7f7f3 - (12405*f7f7f5)/16 - (12857*f7f9f3)/24 + (417833*f2^5*f9)/13475 + (13*f2^2*f9f3f3)/5 - (203*f2*f9f3f5)/2 + (571*f9f3f7)/12 + (997*f2*f9f5f3)/2 - (6617*f9f5f5)/6 - (6253*f9f7f3)/4, 1584*f11f5f5 - 2849*f11f7f3 + (9009*f13f3f5)/2 - (9999*f13f5f3)/4 + (273*f15f3f3)/4 - 1100*f11f5f3*f2 - 2002*f13f3f3*f2 - (3527103853171*f19*f2)/2530240 - (28874*f17*f2^2)/5 - (1735549*f15*f2^3)/525 - (113399*f13*f2^4)/250 - (632*f11*f2^5)/5 - 1650*f2*f5f11f3 + (5643*f5f11f5)/2 - 297*f5f13f3 + (120*f2^3*f5f5f5)/7 - 150*f5f5f5f3f3 - 36*f2^2*f5f5f7 - 1350*f2*f5f5f9 + 36*f2^2*f5f7f5 + 630*f2*f5f7f7 - 1143*f5f7f9 + 216*f2^2*f5f9f3 - 150*f2*f5f9f5 - 420*f5f9f7 + (1735516592*f2^7*f7)/2627625 - 4007*f7f11f3 - 8*f2^3*f7f3f5 + 70*f7f3f5f3f3 + (84*f2^2*f7f3f7)/5 + 630*f2*f7f3f9 - (96*f2^3*f7f5f3)/7 - 12*f2^2*f7f5f5 + 420*f2*f7f5f7 - 588*f7f5f9 + (168*f2^2*f7f7f3)/5 + 840*f2*f7f7f5 - 1407*f7f7f7 + 1890*f2*f7f9f3 - 3381*f7f9f5 + (18603912*f2^6*f9)/125125 - (288*f2^3*f9f3f3)/7 - 144*f2^2*f9f3f5 - 630*f2*f9f3f7 + 1665*f9f3f9 + 216*f2^2*f9f5f3 + 2370*f2*f9f5f5 - 4254*f9f5f7 + 2604*f2*f9f7f3 - (9975*f9f7f5)/2 - (1071*f9f9f3)/2, 6919*f11f3f7 + (20097*f11f5f5)/2 + 44*f11f7f3 + 825*f13f5f3 + (4771*f15f3f3)/8 - 4070*f11f3f5*f2 - 4070*f11f5f3*f2 - (3279226886171*f19*f2)/2530240 - (72113*f17*f2^2)/10 - (3710363*f15*f2^3)/1050 - (715691*f11*f2^5)/1225 + (452325922304*f2^8*f5)/818943125 - 3306*f5f13f3 + 4485*f5f5f11 - 150*f5f5f3f5f3 - (27405968*f2^7*f7)/25025 + 1881*f7f11f3 - 2093*f7f3f11 + 70*f7f3f3f5f3 - (96*f2^3*f7f5f3)/7 - 120*f2^2*f7f5f5 - 840*f2*f7f5f7 + 1800*f7f5f9 - 840*f2*f7f7f5 + 1533*f7f7f7 + 243*f7f9f5 - (212340676*f2^6*f9)/716625 - (288*f2^3*f9f3f3)/7 - 360*f2^2*f9f3f5 - 2520*f2*f9f3f7 + 5400*f9f3f9 - 4600*f2*f9f5f5 + 8270*f9f5f7 - 2590*f2*f9f7f3 + (13275*f9f7f5)/2 + (1005*f9f9f3)/2, 4070*f11f3f7 - (22497*f11f5f5)/4 + (2517*f11f7f3)/2 - 165*f13f3f5 - 990*f13f5f3 - 1628*f11f3f5*f2 + 2442*f11f5f3*f2 + (1720455400993*f19*f2)/253024 - (1628*f11f3f3*f2^2)/5 - (7043404*f17*f2^2)/1375 + (1738804*f15*f2^3)/525 + (792*f13*f2^4)/35 + (1622969*f11*f2^5)/13475 - (10323055712*f2^8*f5)/32757725 + 2442*f2*f5f11f3 - (9387*f5f11f5)/2 - 990*f5f13f3 - 4455*f5f5f11 - (144*f2^4*f5f5f3)/35 + 30*f5f5f3f3f5 + 180*f5f5f3f5f3 - (432*f2^3*f5f5f5)/7 + 540*f5f5f5f3f3 + (612*f2^2*f5f5f7)/5 + 4590*f2*f5f5f9 + (48*f2^3*f5f7f3)/5 - 84*f5f7f3f3f3 - (108*f2^2*f5f7f5)/5 - 882*f2*f5f7f7 + 1493*f5f7f9 - 432*f2^2*f5f9f3 - 750*f2*f5f9f5 + 2814*f5f9f7 + (1225456784*f2^7*f7)/2627625 + (2517*f7f11f3)/2 + 2079*f7f3f11 + (48*f2^4*f7f3f3)/25 - 14*f7f3f3f3f5 - 84*f7f3f3f5f3 + (48*f2^3*f7f3f5)/5 - 84*f7f3f5f3f3 - (84*f2^2*f7f3f7)/5 - 630*f2*f7f3f9 + (816*f2^3*f7f5f3)/35 - 84*f7f5f3f3f3 + (132*f2^2*f7f5f5)/5 - 672*f2*f7f5f7 + 938*f7f5f9 - 84*f2^2*f7f7f3 - 1092*f2*f7f7f5 + 2037*f7f7f7 - 1890*f2*f7f9f3 + (19205*f7f9f5)/6 - (324163244*f2^6*f9)/2627625 + (288*f2^3*f9f3f3)/7 + 144*f2^2*f9f3f5 + 630*f2*f9f3f7 - 1665*f9f3f9 - 440*f2^2*f9f5f3 - 790*f2*f9f5f5 + 2464*f9f5f7 - 1890*f2*f9f7f3 + 2854*f9f7f5 - 495*f9f9f3, (3663*f11f3f5)/2 - (3363*f11f5f3)/4 - 165*f13f3f3 - 814*f11f3f3*f2 - (15809029*f17*f2)/550 - (182*f15*f2^2)/5 + (636*f13*f2^3)/35 - (322751*f11*f2^4)/1750 + 90*f5f11f3 - (24*f2^3*f5f5f3)/7 + 30*f5f5f3f3f3 + 10*f5f5f9 - 180*f2*f5f7f5 + 306*f5f7f7 - 540*f2*f5f9f3 + 1215*f5f9f5 - (735884*f2^6*f7)/67375 + (8*f2^3*f7f3f3)/5 - 14*f7f3f3f3f3 - (14*f7f3f9)/3 - 180*f2*f7f5f5 + 306*f7f5f7 - 126*f2*f7f7f3 + (585*f7f7f5)/2 - (271*f7f9f3)/6 - (17696*f2^5*f9)/275 - 560*f2*f9f5f3 + 1260*f9f5f5 - 392*f9f7f3, (-2493*f11f3f5)/4 - 552*f11f5f3 - (37656*f13f3f3)/25 + (463*f11f3f3*f2)/2 + (544290*f17*f2)/11 + (608758337*f15*f2^2)/36000 + (1255011*f13*f2^3)/3500 + (48107*f11*f2^4)/700 + (4237149460178*f2^8*f3)/12284146875 + 171*f2*f3f11f3 - (52763*f3f11f5)/80 - 1603*f3f13f3 + (463*f2*f3f3f11)/2 - (14101*f3f3f13)/50 - (16*f2^5*f3f3f3)/175 - 4*f3f3f3f5f5 - 14*f3f3f3f7f3 + (42*f2^4*f3f3f5)/125 - 2*f3f3f5f3f5 - 4*f3f3f5f5f3 + (8*f2^3*f3f3f7)/5 + 17*f2^2*f3f3f9 - (10663*f3f5f11)/20 + (252*f2^4*f3f5f3)/125 - 12*f3f5f3f3f5 - 24*f3f5f3f5f3 + (384*f2^3*f3f5f5)/35 - 24*f3f5f5f3f3 + (237*f2^2*f3f5f7)/5 + 318*f2*f3f5f9 + (108*f2^3*f3f7f3)/5 - 42*f3f7f3f3f3 + (237*f2^2*f3f7f5)/5 + 168*f2*f3f7f7 - (12335*f3f7f9)/24 + 17*f2^2*f3f9f3 + (85*f2*f3f9f5)/2 - (255*f3f9f7)/2 - (2476528468*f2^7*f5)/433558125 - (11867*f5f11f3)/30 - (23987*f5f3f11)/30 + (42*f2^4*f5f3f3)/125 - 2*f5f3f3f3f5 - 4*f5f3f3f5f3 + (64*f2^3*f5f3f5)/35 - 4*f5f3f5f3f3 + (169*f2^2*f5f3f7)/5 + (883*f2*f5f3f9)/2 + (36*f2^3*f5f5f3)/35 - 2*f5f5f3f3f3 + 17*f2^2*f5f5f5 + 137*f2*f5f5f7 - (20117*f5f5f9)/72 + (8*f2^2*f5f7f3)/5 + 4*f2*f5f7f5 - 12*f5f7f7 + (85*f2*f5f9f3)/2 - (9461*f5f9f5)/72 + (127119424*f2^6*f7)/7882875 + (108*f2^3*f7f3f3)/5 - 42*f7f3f3f3f3 - (99*f2^2*f7f3f5)/5 - 420*f2*f7f3f7 + (15553*f7f3f9)/24 + (316*f2^2*f7f5f3)/5 + 221*f2*f7f5f5 - 579*f7f5f7 + 462*f2*f7f7f3 - (15473*f7f7f5)/16 - (1283*f7f9f3)/6 + (4171529*f2^5*f9)/28875 + (1009*f2^2*f9f3f3)/5 + (1387*f2*f9f3f5)/2 - (3657*f9f3f7)/2 + 822*f2*f9f5f3 - (25351*f9f5f5)/12 - (22807*f9f7f3)/24, (-47883*f11f3f3)/80 + (3295037*f15*f2)/225 + (667*f13*f2^2)/4 + (292641*f11*f2^3)/1400 - (79789804*f2^7*f3)/61936875 - (10037*f3f11f3)/30 - (10157*f3f3f11)/30 + (42*f2^4*f3f3f3)/125 - 2*f3f3f3f3f5 - 4*f3f3f3f5f3 + (64*f2^3*f3f3f5)/35 - 4*f3f3f5f3f3 + 17*f2^2*f3f3f7 + (379*f2*f3f3f9)/2 + (36*f2^3*f3f5f3)/35 - 2*f3f5f3f3f3 + (37*f2^2*f3f5f5)/5 + 53*f2*f3f5f7 - (8165*f3f5f9)/72 + (8*f2^2*f3f7f3)/5 + 4*f2*f3f7f5 - 12*f3f7f7 + (85*f2*f3f9f3)/2 - (8021*f3f9f5)/72 + (6355472*f2^6*f5)/875875 + (216*f2^3*f5f3f3)/35 - 12*f5f3f3f3f3 - (48*f2^2*f5f3f5)/5 - (309*f2*f5f3f7)/2 + (760*f5f3f9)/3 + (87*f2^2*f5f5f3)/5 + (123*f2*f5f5f5)/2 - (321*f5f5f7)/2 + (195*f2*f5f7f3)/2 - (1527*f5f7f5)/8 + (2983*f5f9f3)/12 + (436871*f2^5*f7)/19250 + 31*f2^2*f7f3f3 + 109*f2*f7f3f5 - 285*f7f3f7 + (195*f2*f7f5f3)/2 - (529*f7f5f5)/2 + (291*f7f7f3)/16 + (18651*f2^4*f9)/700 + (85*f2*f9f3f3)/2 - (2375*f9f3f5)/12 - (805*f9f5f3)/3, (56717*f13*f2)/120 + (28519*f11*f2^2)/60 - (1451972*f2^6*f3)/716625 + (36*f2^3*f3f3f3)/35 - 2*f3f3f3f3f3 + 5*f2^2*f3f3f5 + 32*f2*f3f3f7 - (5177*f3f3f9)/72 - 9*f2*f3f5f5 + 15*f3f5f7 - 10*f2*f3f7f3 + (35*f3f7f5)/16 - (1727*f3f9f3)/18 + (19939*f2^5*f5)/1617 + 15*f2^2*f5f3f3 + (87*f2*f5f3f5)/2 - (245*f5f3f7)/2 + 106*f2*f5f5f3 - (907*f5f5f5)/4 - (1125*f5f7f3)/8 + (6404*f2^4*f7)/2625 - 24*f2*f7f3f3 + (31*f7f3f5)/4 - (225*f7f5f3)/2 + (25687*f2^3*f9)/630 - (5599*f9f3f3)/36, -7700*f11f3f7 - (17281*f11f5f5)/4 - (1925*f11f7f3)/2 - 2750*f13f5f3 + (12137*f15f3f3)/24 + 4125*f11f3f5*f2 + 1375*f11f5f3*f2 - (1628707256809*f19*f2)/506048 + 220*f11f3f3*f2^2 + (583202*f17*f2^2)/275 - (12137*f15*f2^3)/210 + (12484*f11*f2^5)/35 - 1375*f2*f5f11f3 + (9405*f5f11f5)/4 - (495*f5f13f3)/2 + (100*f2^3*f5f5f5)/7 - 125*f5f5f5f3f3 - 30*f2^2*f5f5f7 - 1125*f2*f5f5f9 + 30*f2^2*f5f7f5 + 525*f2*f5f7f7 - (1905*f5f7f9)/2 + 180*f2^2*f5f9f3 - 125*f2*f5f9f5 - 350*f5f9f7 - (16759328*f2^7*f7)/175175 + (825*f7f11f3)/2 - 30*f2^2*f7f5f5 - 525*f2*f7f5f7 + (1905*f7f5f9)/2 - 84*f2^2*f7f7f3 - 525*f2*f7f7f5 + 1155*f7f7f7 + 378*f7f9f5 + (13102112*f2^6*f9)/121275 - 180*f2^2*f9f3f5 - 3150*f2*f9f3f7 + 5715*f9f3f9 + 20*f2^2*f9f5f3 + 1375*f2*f9f5f5 - 2400*f9f5f7 + 1750*f2*f9f7f3 - (7735*f9f7f5)/2 + (2625*f9f9f3)/2, 4675*f11f3f7 + (12375*f11f5f5)/2 - 1375*f11f7f3 - (495*f13f5f3)/2 + (5863*f15f3f3)/8 - 2750*f11f3f5*f2 - 2750*f11f5f3*f2 - (137454084069*f19*f2)/506048 + (109*f17*f2^2)/2 - (5863*f15*f2^3)/70 - (19343*f11*f2^5)/49 + (226162961152*f2^8*f5)/491365875 - 2755*f5f13f3 + (7475*f5f5f11)/2 - 125*f5f5f3f5f3 - (49593392*f2^6*f9)/315315 - 2500*f2*f9f5f5 + 4250*f9f5f7 - 1750*f2*f9f7f3 + (7875*f9f7f5)/2 - (1875*f9f9f3)/2, (2475*f11f3f5)/2 - (5145*f11f5f3)/4 + (99*f13f3f3)/2 - 550*f11f3f3*f2 + (1719263*f17*f2)/110 + (1810369*f15*f2^2)/300 - (198*f13*f2^3)/35 - (8723*f11*f2^4)/70 + 75*f5f11f3 - (20*f2^3*f5f5f3)/7 + 25*f5f5f3f3f3 + (25*f5f5f9)/3 - 150*f2*f5f7f5 + 255*f5f7f7 - 450*f2*f5f9f3 + (2025*f5f9f5)/2 + (57284764*f2^6*f7)/2627625 + 24*f2^2*f7f5f3 + 300*f2*f7f5f5 - 585*f7f5f7 + 210*f2*f7f7f3 - (1155*f7f7f5)/2 + (45*f7f9f3)/2 + (4720*f2^5*f9)/77 + 72*f2^2*f9f3f3 + 1350*f2*f9f3f5 - 2520*f9f3f7 - 50*f2*f9f5f3 - (675*f9f5f5)/2 - 665*f9f7f3, (-1485*f11f5f3)/2 + 551*f13f3f3 - (57171*f17*f2)/4 - (865727*f15*f2^2)/150 - (2204*f13*f2^3)/35 + (111089488*f2^7*f5)/525525 - 1490*f5f11f3 - (20*f2^3*f5f3f5)/7 + 25*f5f3f5f3f3 + 6*f2^2*f5f3f7 + 225*f2*f5f3f9 + 6*f2^2*f5f7f3 + 150*f2*f5f7f5 - 270*f5f7f7 + 675*f2*f5f9f3 - (2475*f5f9f5)/2 - (1402756*f2^6*f7)/875875 - 18*f2^2*f7f5f3 + 60*f7f5f7 + 105*f7f7f5 + 135*f7f9f3 + (23094*f2^5*f9)/2695 - 72*f2^2*f9f3f3 - 450*f2*f9f3f5 + 990*f9f3f7 + 675*f2*f9f5f3 - (1575*f9f5f5)/2 + 135*f9f7f3, -15*f11f3f3 - (437431*f15*f2)/30 - (6*f13*f2^2)/5 + (12*f11*f2^3)/7 + (5336*f2^6*f5)/175175 + (4*f2^3*f5f3f3)/7 - 5*f5f3f3f3f3 - (5*f5f3f9)/3 - (5*f5f9f3)/3 - (1896*f2^5*f7)/275 - 60*f2*f7f5f3 + 135*f7f5f5 - 42*f7f7f3 - (7137*f2^4*f9)/175 - 180*f2*f9f3f3 + 405*f9f3f5 - (405*f9f5f3)/2, (40917*f11f3f7)/80 - (394683*f11f5f5)/80 - (551983*f11f7f3)/80 + 378*f13f3f5 - 3912*f13f5f3 - (2820821*f15f3f3)/400 - 555*f11f3f5*f2 + 2470*f11f5f3*f2 - (2079*f13f3f3*f2)/2 + (531240742601*f19*f2)/632560 - (21*f11f3f3*f2^2)/5 + (650677861*f17*f2^2)/66000 + (56950267*f15*f2^3)/12600 + (20638*f13*f2^4)/525 + (271453*f11*f2^5)/1650 + (1315313552192*f2^9*f3)/25135254375 + 20*f2^2*f3f11f3 - (989*f2*f3f11f5)/2 + (19633*f3f11f7)/30 - (571*f2*f3f13f3)/2 + (449*f3f13f5)/50 + (1413947*f3f15f3)/25200 + (826*f2^2*f3f3f11)/5 + 1073*f2*f3f3f13 - (1359419*f3f3f15)/240 + (187952*f2^6*f3f3f3)/716625 - 2*f3f3f3f3f9 - 4*f3f3f3f5f7 - 6*f3f3f3f7f5 - 8*f3f3f3f9f3 + (384*f2^5*f3f3f5)/385 - 4*f3f3f5f3f7 - 4*f3f3f5f5f5 - 4*f3f3f5f7f3 + (1392*f2^4*f3f3f7)/175 - 20*f3f3f7f3f5 - 20*f3f3f7f5f3 + (1404*f2^3*f3f3f9)/35 - 56*f3f3f9f3f3 + 138*f2*f3f5f11 - (885779*f3f5f13)/2100 + (208*f2^5*f3f5f3)/385 - 2*f3f5f3f3f7 - 2*f3f5f3f5f5 - 2*f3f5f3f7f3 + (108*f2^4*f3f5f5)/35 - 4*f3f5f5f3f5 - 4*f3f5f5f5f3 + (52*f2^3*f3f5f7)/5 - 6*f3f5f7f3f3 + (153*f2^2*f3f5f9)/5 + 58*f3f7f11 + (132*f2^4*f3f7f3)/175 - 6*f3f7f3f3f5 - 6*f3f7f3f5f3 - (4*f2^3*f3f7f5)/5 - 6*f3f7f5f3f3 - 5*f2^2*f3f7f7 - 26*f2*f3f7f9 + (228*f2^3*f3f9f3)/35 - 56*f3f9f3f3f3 - (111*f2^2*f3f9f5)/5 - (363*f2*f3f9f7)/2 + (22819*f3f9f9)/72 + (1322927126744*f2^8*f5)/315293103125 + 663*f2*f5f11f3 - (6643*f5f11f5)/20 + (19242*f5f13f3)/7 - (819*f2*f5f3f11)/2 + (472817*f5f3f13)/700 + (1248*f2^5*f5f3f3)/385 - 12*f5f3f3f3f7 - 12*f5f3f3f5f5 - 12*f5f3f3f7f3 - 24*f5f3f5f3f5 - 24*f5f3f5f5f3 - (516*f2^3*f5f3f7)/35 - 36*f5f3f7f3f3 - (342*f2^2*f5f3f9)/5 - (855*f5f5f11)/2 + (324*f2^4*f5f5f3)/35 - 24*f5f5f3f3f5 - 24*f5f5f3f5f3 + (636*f2^3*f5f5f5)/35 - 24*f5f5f5f3f3 + (183*f2^2*f5f5f7)/5 + (219*f2*f5f5f9)/2 + (2004*f2^3*f5f7f3)/35 - 120*f5f7f3f3f3 + (621*f2^2*f5f7f5)/5 + (801*f2*f5f7f7)/2 - (10103*f5f7f9)/8 + (972*f2^2*f5f9f3)/5 + 738*f2*f5f9f5 - (20105*f5f9f7)/12 + (460704002812*f2^7*f7)/1300674375 - (199583*f7f11f3)/80 - 677*f7f3f11 + (2904*f2^4*f7f3f3)/175 - 48*f7f3f3f3f5 - 48*f7f3f3f5f3 + (152*f2^3*f7f3f5)/5 - 48*f7f3f5f3f3 + 58*f2^2*f7f3f7 + 163*f2*f7f3f9 + (2004*f2^3*f7f5f3)/35 - 120*f7f5f3f3f3 + (621*f2^2*f7f5f5)/5 + (801*f2*f7f5f7)/2 - (2673*f7f5f9)/2 + (696*f2^2*f7f7f3)/5 + 510*f2*f7f7f5 - (24213*f7f7f7)/16 + (983*f2*f7f9f3)/2 - (37301*f7f9f5)/24 + (178273934*f2^6*f9)/2149875 + (228*f2^3*f9f3f3)/35 - 56*f9f3f3f3f3 - (111*f2^2*f9f3f5)/5 - (363*f2*f9f3f7)/2 + (2765*f9f3f9)/12 + (1429*f2^2*f9f5f3)/5 + (1933*f2*f9f5f5)/2 - (7948*f9f5f7)/3 + (3557*f2*f9f7f3)/2 - (17291*f9f7f5)/4 - (28739*f9f9f3)/6, (58393*f11f3f7)/48 + (88093*f11f5f5)/48 - (38627*f11f7f3)/48 - (16177*f13f3f5)/6 - (16177*f13f5f3)/6 - (652181*f15f3f3)/80 - (1275*f11f3f5*f2)/2 - (2045*f11f5f3*f2)/2 + 605*f13f3f3*f2 - (3232687583203*f19*f2)/3795360 - 24*f11f3f3*f2^2 - (134246203*f17*f2^2)/66000 + (5058367*f15*f2^3)/2520 + (63639*f13*f2^4)/125 - (1897681*f11*f2^5)/11550 + (4470869134910896*f2^9*f3)/1158506724375 + 31*f2^2*f3f11f3 - (835*f2*f3f11f5)/2 + (2263*f3f11f7)/12 + 605*f2*f3f13f3 - (10947*f3f13f5)/10 - (763885*f3f15f3)/1008 + (386*f2^2*f3f3f11)/5 + 358*f2*f3f3f13 - (999179*f3f3f15)/240 + (187952*f2^6*f3f3f3)/716625 - 2*f3f3f3f3f9 - 4*f3f3f3f5f7 - 6*f3f3f3f7f5 - 8*f3f3f3f9f3 + (384*f2^5*f3f3f5)/385 - 4*f3f3f5f3f7 - 4*f3f3f5f5f5 - 4*f3f3f5f7f3 + (1032*f2^4*f3f3f7)/175 - 20*f3f3f7f3f5 - 20*f3f3f7f5f3 + (844*f2^3*f3f3f9)/35 - 56*f3f3f9f3f3 - (599*f2*f3f5f11)/2 - (270373*f3f5f13)/420 + (2304*f2^5*f3f5f3)/385 - 24*f3f5f3f3f7 - 24*f3f5f3f5f5 - 24*f3f5f3f7f3 + (528*f2^4*f3f5f5)/35 - 64*f3f5f5f3f5 - 64*f3f5f5f5f3 + (964*f2^3*f3f5f7)/35 - 120*f3f5f7f3f3 + (88*f2^2*f3f5f9)/5 - 295*f3f7f11 + (1032*f2^4*f3f7f3)/175 - 20*f3f7f3f3f5 - 20*f3f7f3f5f3 + (944*f2^3*f3f7f5)/35 - 120*f3f7f5f3f3 + (16*f2^2*f3f7f7)/5 - 832*f2*f3f7f9 + (112*f2^3*f3f9f3)/5 - 56*f3f9f3f3f3 + (196*f2^2*f3f9f5)/5 - 952*f2*f3f9f7 + (47549*f3f9f9)/36 - (806756207174312*f2^8*f5)/36889293065625 + (4599*f2*f5f11f3)/2 - (29789*f5f11f5)/6 - (313885*f5f13f3)/42 - 247*f2*f5f3f11 - (192569*f5f3f13)/420 + (1264*f2^5*f5f3f3)/385 - 14*f5f3f3f3f7 - 14*f5f3f3f5f5 - 14*f5f3f3f7f3 + (1884*f2^4*f5f3f5)/175 - 44*f5f3f5f3f5 - 44*f5f3f5f5f3 + (764*f2^3*f5f3f7)/35 - 90*f5f3f7f3f3 + (79*f2^2*f5f3f9)/5 + 13*f5f5f11 + (888*f2^4*f5f5f3)/175 - 24*f5f5f3f3f5 - 24*f5f5f3f5f3 + (136*f2^3*f5f5f5)/35 - 24*f5f5f5f3f3 - (6*f2^2*f5f5f7)/5 - 33*f2*f5f5f9 + (528*f2^3*f5f7f3)/7 - 160*f5f7f3f3f3 + 132*f2^2*f5f7f5 + 330*f2*f5f7f7 - (61795*f5f7f9)/48 + (2077*f2^2*f5f9f3)/5 + (2239*f2*f5f9f5)/2 - (31334*f5f9f7)/9 - (763803248276*f2^7*f7)/780404625 - (279443*f7f11f3)/48 - 1555*f7f3f11 + (1164*f2^4*f7f3f3)/35 - 90*f7f3f3f3f5 - 90*f7f3f3f5f3 + (564*f2^3*f7f3f5)/7 - 190*f7f3f5f3f3 + 111*f2^2*f7f3f7 - 510*f2*f7f3f9 + 76*f2^3*f7f5f3 - 160*f7f5f3f3f3 + 133*f2^2*f7f5f5 + (665*f2*f7f5f7)/2 - (8417*f7f5f9)/6 + 419*f2^2*f7f7f3 + 1415*f2*f7f7f5 - (60615*f7f7f7)/16 + (5475*f2*f7f9f3)/2 - (433171*f7f9f5)/72 - (6410558062*f2^6*f9)/118243125 + (844*f2^3*f9f3f3)/35 - 56*f9f3f3f3f3 + (211*f2^2*f9f3f5)/5 - (1889*f2*f9f3f7)/2 + (14861*f9f3f9)/12 - (321*f2^2*f9f5f3)/5 - (993*f2*f9f5f5)/2 + (2573*f9f5f7)/3 + (1247*f2*f9f7f3)/2 - (4523*f9f7f5)/4 - (28361*f9f9f3)/6, (1519*f11f3f3f3)/2 + (6766811*f11f9)/480 + (13583418797*f13f7)/268800 - (2255045851*f15f5)/133056 + (305722321537321*f17f3)/784080000 - (1058387*f11f7*f2)/240 - (73522*f13f5*f2)/5 + (42298747*f15f3*f2)/5040 - (966677*f11f5*f2^2)/600 - (166409*f13f3*f2^2)/25 - (984199*f11f3*f2^3)/2100 + (1191*f2^3*f3f11)/28 + (2701*f3f11f3f3)/6 - (32057*f2^2*f3f13)/75 + (6537847*f2*f3f15)/280 + (356765762350799*f3f17)/6586272000 + (87352041872*f2^7*f3f3)/3902023125 + (10337*f3f3f11f3)/30 - (37891*f3f3f3f11)/240 - (132*f2^4*f3f3f3f3)/175 + 2*f3f3f3f3f3f5 + 2*f3f3f3f3f5f3 + (76*f2^3*f3f3f3f5)/35 + 4*f3f3f3f5f3f3 + 13*f2^2*f3f3f3f7 + (179*f2*f3f3f3f9)/2 - (144*f2^3*f3f3f5f3)/35 + 4*f3f3f5f3f3f3 - (56*f2^2*f3f3f5f5)/5 - 43*f2*f3f3f5f7 + (370*f3f3f5f9)/3 - (166*f2^2*f3f3f7f3)/5 - 158*f2*f3f3f7f5 + (6029*f3f3f7f7)/16 - (511*f2*f3f3f9f3)/2 + (4747*f3f3f9f5)/9 + (54899644*f2^6*f3f5)/7882875 - (204*f2^3*f3f5f3f3)/35 + 24*f3f5f3f3f3f3 - (11*f2^2*f3f5f3f5)/5 + (49*f2*f3f5f3f7)/2 - 10*f3f5f3f9 + (4*f2^2*f3f5f5f3)/5 + 146*f2*f3f5f5f5 - (685*f3f5f5f7)/4 + (243*f2*f3f5f7f3)/2 - (247*f3f5f7f5)/8 + (4132*f3f5f9f3)/9 + (105502*f2^5*f3f7)/40425 - (166*f2^2*f3f7f3f3)/5 - 158*f2*f3f7f3f5 + (1373*f3f7f3f7)/4 + 92*f2*f3f7f5f3 - (91*f3f7f5f5)/2 + (1913*f3f7f7f3)/4 - (94719*f2^4*f3f9)/1750 - 344*f2*f3f9f3f3 + (22591*f3f9f3f5)/36 + (20287*f3f9f5f3)/36 + (1814267*f2^2*f5f11)/400 + (12400211*f2*f5f13)/525 - (359969627459*f5f15)/1108800 - (172230332*f2^6*f5f3)/2627625 - (1152*f2^3*f5f3f3f3)/35 + 84*f5f3f3f3f3f3 - (228*f2^2*f5f3f3f5)/5 - 69*f2*f5f3f3f7 + 394*f5f3f3f9 - (1058*f2^2*f5f3f5f3)/5 - 535*f2*f5f3f5f5 + (3417*f5f3f5f7)/2 - 1041*f2*f5f3f7f3 + (20259*f5f3f7f5)/8 + (36115*f5f3f9f3)/12 + (112654*f2^5*f5f5)/4125 + 26*f2^2*f5f5f3f3 + 209*f2*f5f5f3f5 - (1275*f5f5f3f7)/2 - 519*f2*f5f5f5f3 + 371*f5f5f5f5 + (839*f5f5f7f3)/2 + (89531*f2^4*f5f7)/2100 + 336*f2*f5f7f3f3 - (4141*f5f7f3f5)/8 - (1701*f5f7f5f3)/8 - (3280*f2^3*f5f9)/21 + (2044*f5f9f3f3)/3 - (132181*f2*f7f11)/48 + (3653429*f7f13)/840 + (81058*f2^5*f7f3)/40425 - (194*f2^2*f7f3f3f3)/5 - 172*f2*f7f3f3f5 + (1485*f7f3f3f7)/4 + 78*f2*f7f3f5f3 - (91*f7f3f5f5)/2 + (1801*f7f3f7f3)/4 + (54059*f2^4*f7f5)/1050 + 288*f2*f7f5f3f3 - (971*f7f5f3f5)/2 - (601*f7f5f5f3)/2 - (8978*f2^3*f7f7)/35 + 1369*f7f7f3f3 - (43643*f2^2*f7f9)/40 + (944357*f9f11)/720 - (57812*f2^4*f9f3)/875 - 488*f2*f9f3f3f3 + (2546*f9f3f3f5)/3 + (1274*f9f3f5f3)/3 + (5464*f2^3*f9f5)/105 - (752*f9f5f3f3)/3 - (11977*f2^2*f9f7)/15 - (10775*f2*f9f9)/6, (4059*f11f3f3f3)/2 + (938773*f11f9)/720 + (1047411*f13f7)/70 - (284195407301*f15f5)/13305600 - (55253405803*f17f3)/1143450 + (59147*f11f7*f2)/80 - (1200067*f13f5*f2)/210 + (13664321*f15f3*f2)/1680 - (59499*f11f5*f2^2)/100 - (856591*f13f3*f2^2)/525 - (28424*f11f3*f2^3)/105 - (15703*f2^3*f3f11)/30 + 2052*f3f11f3f3 + (32709*f2^2*f3f13)/100 - (3229757*f2*f3f15)/360 + (253173060276121*f3f17)/784080000 - (4649847364*f2^7*f3f3)/39414375 + (2126*f3f3f11f3)/3 + (1621*f3f3f3f11)/15 - (42*f2^4*f3f3f3f3)/125 + 2*f3f3f3f3f3f5 + 4*f3f3f3f3f5f3 - (64*f2^3*f3f3f3f5)/35 + 4*f3f3f3f5f3f3 - (43*f2^2*f3f3f3f7)/5 - (127*f2*f3f3f3f9)/2 - (384*f2^3*f3f3f5f3)/35 + 24*f3f3f5f3f3f3 - (122*f2^2*f3f3f5f5)/5 - (167*f2*f3f3f5f7)/2 + (2323*f3f3f5f9)/9 - (36*f2^2*f3f3f7f3)/5 - 81*f2*f3f3f7f5 + (643*f3f3f7f7)/4 - 56*f2*f3f3f9f3 + (5599*f3f3f9f5)/36 + (776983996*f2^6*f3f5)/39414375 - (1224*f2^3*f3f5f3f3)/35 + 84*f3f5f3f3f3f3 - (94*f2^2*f3f5f3f5)/5 + 613*f2*f3f5f3f7 - (9593*f3f5f3f9)/12 - (166*f2^2*f3f5f5f3)/5 + 55*f2*f3f5f5f5 + (53*f3f5f5f7)/2 - 423*f2*f3f5f7f3 + (7611*f3f5f7f5)/8 + (4630*f3f5f9f3)/3 - (22138*f2^5*f3f7)/875 - (92*f2^2*f3f7f3f3)/5 - 172*f2*f3f7f3f5 + 348*f3f7f3f7 - 423*f2*f3f7f5f3 + (1791*f3f7f5f5)/2 + 1272*f3f7f7f3 - (1254*f2^4*f3f9)/125 - 56*f2*f3f9f3f3 + (338*f3f9f3f5)/3 + (2440*f3f9f5f3)/3 + (218839*f2^2*f5f11)/150 + (7085087*f2*f5f13)/840 - (431289770167*f5f15)/554400 + (122832482*f2^6*f5f3)/3031875 - (1884*f2^3*f5f3f3f3)/35 + 134*f5f3f3f3f3f3 - 11*f2^2*f5f3f3f5 + 1270*f2*f5f3f3f7 - (43733*f5f3f3f9)/24 - (302*f2^2*f5f3f5f3)/5 + 20*f2*f5f3f5f5 + (351*f5f3f5f7)/2 - 1250*f2*f5f3f7f3 + (40465*f5f3f7f5)/16 + (13772*f5f3f9f3)/3 + (6263452*f2^5*f5f5)/40425 + (357*f2^2*f5f5f3f3)/5 + (1095*f2*f5f5f3f5)/2 - 1143*f5f5f3f7 + 1625*f2*f5f5f5f3 - (10635*f5f5f5f5)/4 + 153*f5f5f7f3 + (8098*f2^4*f5f7)/525 - 402*f2*f5f7f3f3 + (1131*f5f7f3f5)/4 - (2097*f5f7f5f3)/2 - (12889*f2^3*f5f9)/105 + (5917*f5f9f3f3)/6 + (407861*f2*f7f11)/40 + (1396379*f7f13)/16800 - (101966*f2^5*f7f3)/1925 - (201*f2^2*f7f3f3f3)/5 - 300*f2*f7f3f3f5 + (2529*f7f3f3f7)/4 - 715*f2*f7f3f5f3 + 1365*f7f3f5f5 + 1390*f7f3f7f3 + (187763*f2^4*f7f5)/10500 - 417*f2*f7f5f3f3 + 282*f7f5f3f5 - 1095*f7f5f5f3 + (23879*f2^3*f7f7)/210 + 292*f7f7f3f3 - (601333*f2^2*f7f9)/360 + (104657*f9f11)/90 - (9309*f2^4*f9f3)/3500 - 101*f2*f9f3f3f3 + (1325*f9f3f3f5)/12 + (4043*f9f3f5f3)/6 - (11864*f2^3*f9f5)/105 + (2956*f9f5f3f3)/3 - (128957*f2^2*f9f7)/120 - (43249*f2*f9f9)/48, (485147*f11f7)/80 + (7411253357*f13f5)/268800 - (4791830531*f15f3)/665280 - (188941*f11f5*f2)/120 - (58866*f13f3*f2)/5 - (314461*f11f3*f2^2)/300 - (26*f2^2*f3f11)/3 + (102247*f2*f3f13)/120 - (118184179*f3f15)/5040 - (1451972*f2^6*f3f3)/716625 - (36*f2^3*f3f3f3f3)/35 + 2*f3f3f3f3f3f3 + (23*f2^2*f3f3f3f5)/5 + 52*f2*f3f3f3f7 - (6775*f3f3f3f9)/72 - (32*f2^2*f3f3f5f3)/5 - 31*f2*f3f3f5f5 + 73*f3f3f5f7 - 74*f2*f3f3f7f3 + (2301*f3f3f7f5)/16 + (1871*f3f3f9f3)/18 + (28307*f2^5*f3f5)/5775 - (27*f2^2*f3f5f3f3)/5 + (33*f2*f3f5f3f5)/2 - (19*f3f5f3f7)/2 + 74*f2*f3f5f5f3 - (173*f3f5f5f5)/4 + (1541*f3f5f7f3)/8 - (28034*f2^4*f3f7)/2625 - 102*f2*f3f7f3f3 + (637*f3f7f3f5)/4 + (249*f3f7f5f3)/2 - (1691*f2^3*f3f9)/126 + (1567*f3f9f3f3)/36 + (2118607*f2*f5f11)/160 - (3173632837*f5f13)/134400 - (346571*f2^5*f5f3)/13475 - (204*f2^2*f5f3f3f3)/5 - 57*f2*f5f3f3f5 + 231*f5f3f3f7 - 387*f2*f5f3f5f3 + (1831*f5f3f5f5)/2 + (11203*f5f3f7f3)/8 + (56381*f2^4*f5f5)/875 + 197*f2*f5f5f3f3 - (1133*f5f5f3f5)/2 - 492*f5f5f5f3 - (3007*f2^3*f5f7)/140 + (1723*f5f7f3f3)/8 - (6323*f2^2*f5f9)/12 + (441239*f7f11)/80 - (60383*f2^4*f7f3)/3500 - 158*f2*f7f3f3f3 + (1001*f7f3f3f5)/4 + (165*f7f3f5f3)/2 - (13*f2^3*f7f5)/14 + (319*f7f5f3f3)/2 - (7141*f2^2*f7f7)/20 - (24457*f2*f7f9)/48 - (176*f2^3*f9f3)/105 + (2*f9f3f3f3)/3 - (3457*f2^2*f9f5)/15 - (4495*f2*f9f7)/6 + (409211*f9f9)/216, -15*f11f3f3f3 - 5*f11f9 - 51*f13f7 - (1312293*f15f5)/20 - 24*f17f3 + 30*f13f5*f2 + (437431*f15f3*f2)/15 + (12*f11f3*f2^3)/7 - f5f15 + (5336*f2^6*f5f3)/175175 + (4*f2^3*f5f3f3f3)/7 - 5*f5f3f3f3f3f3 - (5*f5f3f3f9)/3 - (5*f5f3f9f3)/3 + (4*f2^3*f5f9)/21 - (5*f5f9f3f3)/3 + 1878*f2*f7f11 - (73797*f7f13)/10 + (4758*f2^4*f7f5)/175 + 120*f2*f7f5f3f3 - 270*f7f5f3f5 + 135*f7f5f5f3 + (24*f2^3*f7f7)/5 - 42*f7f7f3f3 - (110727*f9f11)/4 + (14274*f2^4*f9f3)/175 + 360*f2*f9f3f3f3 - 810*f9f3f3f5 + 405*f9f3f5f3 + (162*f2^3*f9f5)/7 - (405*f9f5f3f3)/2 + 30*f2*f9f9, (-260867*f11f3f7)/40 - (1061989*f11f5f5)/120 - (2266127*f11f7f3)/120 + (6946719*f13f3f5)/400 - (3915401*f13f5f3)/200 + (167001485*f15f3f3)/19008 + (6907*f11f3f5*f2)/20 + (70517*f11f5f3*f2)/20 - (59769*f13f3f3*f2)/5 - (36019648144626767785471*f19*f2)/53311647589200 + (90807*f11f3f3*f2^2)/50 - (16545650596963*f17*f2^2)/9900000 - (281843077*f15*f2^3)/727650 - (69295154*f13*f2^4)/65625 + (124772673*f11*f2^5)/269500 + (21253618934463276202*f2^9*f3)/48725429878125 + (132181*f2^2*f3f11f3)/300 - (96149*f2*f3f11f5)/120 - (5331*f3f11f7)/40 - (20637*f2*f3f13f3)/10 - (901011437*f3f13f5)/268800 + (21346424279*f3f15f3)/665280 + (28259*f2^2*f3f3f11)/30 + (215681*f2*f3f3f13)/120 - (118184179*f3f3f15)/5040 - (1451972*f2^6*f3f3f3)/238875 + (36*f2^3*f3f3f3f3f3)/35 - 2*f3f3f3f3f3f3f3 + (73*f2^2*f3f3f3f3f5)/5 + 116*f2*f3f3f3f3f7 - (17129*f3f3f3f3f9)/72 - (32*f2^2*f3f3f3f5f3)/5 - 49*f2*f3f3f3f5f5 + 103*f3f3f3f5f7 - 94*f2*f3f3f3f7f3 + (2371*f3f3f3f7f5)/16 - (1583*f3f3f3f9f3)/18 + (1195099*f2^5*f3f3f5)/40425 + (123*f2^2*f3f3f5f3f3)/5 + (207*f2*f3f3f5f3f5)/2 - (509*f3f3f5f3f7)/2 + 286*f2*f3f3f5f5f3 - (1987*f3f3f5f5f5)/4 - (709*f3f3f5f7f3)/8 - (15226*f2^4*f3f3f7)/2625 - 150*f2*f3f3f7f3f3 + (699*f3f3f7f3f5)/4 - (201*f3f3f7f5f3)/2 + (42919*f2^3*f3f3f9)/630 - (9631*f3f3f9f3f3)/36 + (226033*f2*f3f5f11)/160 + (1609587397*f3f5f13)/134400 + (315779*f2^5*f3f5f3)/13475 + 60*f2^2*f3f5f3f3f3 + 177*f2*f3f5f3f3f5 - 495*f3f5f3f3f7 + 207*f2*f3f5f3f5f3 - (1411*f3f5f3f5f5)/2 - (11491*f3f5f3f7f3)/8 + (44239*f2^4*f3f5f5)/875 + 343*f2*f3f5f5f3f3 - (1247*f3f5f5f3f5)/2 - 908*f3f5f5f5f3 + (755*f2^3*f3f5f7)/28 + (2469*f3f5f7f3f3)/8 + (53611*f2^2*f3f5f9)/60 + (134221*f3f7f11)/16 - (63769*f2^4*f3f7f3)/3500 - 220*f2*f3f7f3f3f3 + (1259*f3f7f3f3f5)/4 + (163*f3f7f3f5f3)/2 - (31*f2^3*f3f7f5)/70 + (729*f3f7f5f3f3)/2 + (11941*f2^2*f3f7f7)/20 - (66071*f2*f3f7f9)/48 + (752*f2^3*f3f9f3)/21 - (674*f3f9f3f3f3)/3 + (9361*f2^2*f3f9f5)/15 - (125*f2*f3f9f7)/6 - (397379*f3f9f9)/216 - (17952339827156733071*f2^8*f5)/737785861312500 + (85628*f2*f5f11f3)/5 - (72164449*f5f11f5)/1920 + (3979620293*f5f13f3)/134400 - (1462811*f2*f5f3f11)/80 + (2093748869*f5f3f13)/44800 + (830821*f2^5*f5f3f3)/13475 + (696*f2^2*f5f3f3f3f3)/5 + 330*f2*f5f3f3f3f5 - 1014*f5f3f3f3f7 + 645*f2*f5f3f3f5f3 - 2052*f5f3f3f5f5 - (30429*f5f3f3f7f3)/8 - (75976*f2^4*f5f3f5)/875 - 159*f2*f5f3f5f3f3 + 660*f5f3f5f3f5 + 193*f5f3f5f5f3 + (50863*f2^3*f5f3f7)/140 - (17133*f5f3f7f3f3)/8 + (9449*f2^2*f5f3f9)/5 - (556217*f5f5f11)/15 - (44833*f2^4*f5f5f3)/350 + 424*f2*f5f5f3f3f3 + (731*f5f5f3f3f5)/2 + 3073*f5f5f3f5f3 - (26217*f2^3*f5f5f5)/35 + 2697*f5f5f5f3f3 + (15389*f2^2*f5f5f7)/20 - (101941*f2*f5f5f9)/24 - (923*f2^3*f5f7f3)/70 - 847*f5f7f3f3f3 - (2013*f2^2*f5f7f5)/10 - (51681*f2*f5f7f7)/16 + (298945*f5f7f9)/48 + (27921*f2^2*f5f9f3)/20 - (32607*f2*f5f9f5)/8 + (57295*f5f9f7)/24 + (692651267453*f2^7*f7)/236486250 - (54314*f7f11f3)/5 + (233203*f7f3f11)/120 - (130241*f2^4*f7f3f3)/3500 - 346*f2*f7f3f3f3f3 + (2183*f7f3f3f3f5)/4 + (443*f7f3f3f5f3)/2 + (1976*f2^3*f7f3f5)/35 + (43*f7f3f5f3f3)/2 + (24239*f2^2*f7f3f7)/40 - (55879*f2*f7f3f9)/48 - (923*f2^3*f7f5f3)/70 - 847*f7f5f3f3f3 - (156*f2^2*f7f5f5)/5 - (27867*f2*f7f5f7)/16 + (78881*f7f5f9)/24 + (1857*f2^2*f7f7f3)/2 - 2610*f2*f7f7f5 + (22677*f7f7f7)/16 - (424*f2*f7f9f3)/3 + (36853*f7f9f5)/32 - (417765506*f2^6*f9)/675675 + (752*f2^3*f9f3f3)/21 - (674*f9f3f3f3f3)/3 + (7687*f2^2*f9f3f5)/15 - (2992*f2*f9f3f7)/3 + (19447*f9f3f9)/216 + (2684*f2^2*f9f5f3)/5 - 3879*f2*f9f5f5 + (19335*f9f5f7)/4 - (1480*f2*f9f7f3)/3 + (55259*f9f7f5)/48 + (39781*f9f9f3)/54}

==> README.txt <==
All results in this submission were obtained by Mathematica implementation of the algorithms described in the main paper of this archive submission. All file formats are in the "List" format for mathematica, e.g. one imports them into Mathematica by the following command:

Import["/path/to/file/as/a/string/", filename, "List"]

This submission contains:

MsandPs.zip: contains the M and P matrices. 
PhiMap21.txt: contains Brown's \phi map to order 21. 
TableOfSolutions: contains a nested list. First index indicates order in \alpha' expansion (with an offset of 4). Next are strings indicating the multiplication of the M matrices and the corresponding coefficient in the Datamine basis. 

Please contact Rutger.Boels@desy.de for any questions or further requests. 
